The Feeding Zones of Terrestrial Planets and Insights into Moon Formation

[Abridged] We present an extensive suite of terrestrial planet formation simulations that allows quantitative analysis of the stochastic late stages of planet formation. We quantify the feeding zone width, Delta a, as the mass-weighted standard deviation of the initial semi-major axes of the planetary embryos and planetesimals that make up the final planet. The size of a planet's feeding zone in our simulations does not correlate with its final mass or semi-major axis, suggesting there is no systematic trend between a planet's mass and its volatile inventory. Instead, we find that the feeding zone of any planet more massive than 0.1M_Earth is roughly proportional to the radial extent of the initial disk from which it formed: Delta a~0.25(a_max-a_min), where a_min and a_max are the inner and outer edge of the initial planetesimal disk. These wide stochastic feeding zones have significant consequences for the origin of the Moon, since the canonical scenario predicts the Moon should be primarily composed of material from Earth's last major impactor (Theia), yet its isotopic composition is indistinguishable from Earth. In particular, we find that the feeding zones of Theia analogs are significantly more stochastic than the planetary analogs. Depending on our assumed initial distribution of oxygen isotopes within the planetesimal disk, we find a ~5% or less probability that the Earth and Theia will form with an isotopic difference equal to or smaller than the Earth and Moon's. In fact we predict that every planetary mass body should be expected to have a unique isotopic signature. In addition, we find paucities of massive Theia analogs and high velocity moon-forming collisions, two recently proposed explanations for the Moon's isotopic composition. Our work suggests that there is still no scenario for the Moon's origin that explains its isotopic composition with a high probability event.

==> FeedingZones_Arxiv 2/highlights.txt <==
> We model the accretion of the solar system's terrestrial planets.
> We examine feeding zones of planets and their major impactors.
> We find Theia is unlikely to have the same feeding zone as Earth.
> There is a ~5% chance that Theia is isotopically identical to Earth.
> Venus is also isotopically distinct from Earth.

==> highlights.txt <==
> We model the accretion of the solar system's terrestrial planets.
> We examine feeding zones of planets and their major impactors.
> We find Theia is unlikely to have the same feeding zone as Earth.
> There is a ~5% chance that Theia is isotopically identical to Earth.
> Venus is also isotopically distinct from Earth.
